Optimal Lower Bound on the Least Singular Value of the Shifted Ginibre Ensemble

We consider the least singular value of a large random matrix with real or complex i.i.d. Gaussian entries shifted by a constant $z\in\mathbb{C}$. We prove an optimal lower tail estimate on this singular value in the critical regime where $z$ is around the spectral edge thus improving the classical bound of [Sankar, Spielman, Teng, 2006] in the edge regime. Lacking Br\'ezin-Hikami formulas in the real case, we rely on the superbosonization formula [Littelmann, Sommers, Zirnbauer, 2008].

==> 50.csv <==
0.000000,0.037800,0.217400
0.050505,0.070400,0.301200
0.101010,0.104200,0.365800
0.151515,0.143200,0.416200
0.202020,0.173800,0.454400
0.252525,0.206800,0.491000
0.303030,0.239800,0.527000
0.353535,0.267600,0.556400
0.404040,0.298200,0.580000
0.454545,0.322800,0.605600
0.505051,0.342400,0.625600
0.555556,0.365000,0.644400
0.606061,0.388800,0.664400
0.656566,0.410200,0.680800
0.707071,0.432800,0.696400
0.757576,0.454200,0.711800
0.808081,0.475400,0.725600
0.858586,0.495200,0.738200
0.909091,0.513400,0.752400
0.959596,0.529200,0.761600
1.010101,0.548200,0.773000
1.060606,0.563200,0.783000
1.111111,0.579200,0.790600
1.161616,0.593200,0.801200
1.212121,0.606400,0.810800
1.262626,0.622400,0.822000
1.313131,0.638800,0.830200
1.363636,0.654200,0.838800
1.414141,0.665600,0.844800
1.464646,0.678800,0.852600
1.515152,0.690200,0.857200
1.565657,0.700600,0.862600
1.616162,0.710200,0.868200
1.666667,0.721200,0.874200
1.717172,0.734000,0.880800
1.767677,0.743800,0.886600
1.818182,0.754200,0.891600
1.868687,0.764400,0.896600
1.919192,0.772200,0.901000
1.969697,0.781200,0.904400
2.020202,0.788800,0.906800
2.070707,0.797600,0.910200
2.121212,0.805000,0.913400
2.171717,0.813000,0.917400
2.222222,0.819400,0.920800
2.272727,0.826200,0.923600
2.323232,0.832800,0.926400
2.373737,0.841200,0.930000
2.424242,0.847400,0.934200
2.474747,0.854000,0.937000
2.525253,0.859600,0.940000
2.575758,0.863600,0.942200
2.626263,0.868400,0.944600
2.676768,0.872800,0.945200
2.727273,0.877200,0.946200
2.777778,0.880200,0.948600
2.828283,0.884400,0.950200
2.878788,0.890200,0.952200
2.929293,0.894000,0.954600
2.979798,0.899600,0.956800
3.030303,0.902800,0.958400
3.080808,0.905200,0.960000
3.131313,0.908200,0.961600
3.181818,0.911400,0.963000
3.232323,0.914600,0.965200
3.282828,0.919400,0.965800
3.333333,0.922600,0.968000
3.383838,0.926600,0.969000
3.434343,0.928600,0.970600
3.484848,0.930400,0.970800
3.535354,0.932200,0.972800
3.585859,0.934800,0.973600
3.636364,0.937200,0.974000
3.686869,0.939200,0.975400
3.737374,0.941800,0.976200
3.787879,0.943600,0.977400
3.838384,0.946000,0.978000
3.888889,0.948000,0.979200
3.939394,0.950600,0.980000
3.989899,0.952400,0.980600
4.040404,0.955000,0.981400
4.090909,0.957000,0.981600
4.141414,0.958400,0.982600
4.191919,0.960200,0.983400
4.242424,0.961200,0.984000
4.292929,0.963000,0.984400
4.343434,0.964400,0.984600
4.393939,0.967200,0.985400
4.444444,0.968600,0.986400
4.494949,0.969200,0.987000
4.545455,0.970400,0.987400
4.595960,0.972600,0.988200
4.646465,0.973200,0.988400
4.696970,0.974400,0.988800
4.747475,0.974600,0.989400
4.797980,0.975600,0.989600
4.848485,0.977000,0.989800
4.898990,0.978000,0.990200
4.949495,0.978800,0.990600
5.000000,1.000000,1.000000


==> 50e.csv <==
0.000000,0.151400,0.020200,0.018600
0.050505,0.219200,0.039600,0.042200
0.101010,0.265000,0.056400,0.058600
0.151515,0.310800,0.072200,0.079800
0.202020,0.349400,0.091000,0.101400
0.252525,0.383600,0.106400,0.115600
0.303030,0.412000,0.122200,0.138800
0.353535,0.435000,0.137000,0.156400
0.404040,0.457600,0.155800,0.176400
0.454545,0.482400,0.173600,0.195400
0.505051,0.504000,0.190400,0.214400
0.555556,0.523400,0.205800,0.235600
0.606061,0.543800,0.222600,0.255200
0.656566,0.560000,0.236200,0.273200
0.707071,0.574800,0.252800,0.291000
0.757576,0.589000,0.270200,0.309000
0.808081,0.602600,0.285800,0.327600
0.858586,0.615000,0.300200,0.344800
0.909091,0.628400,0.315600,0.364400
0.959596,0.640000,0.329000,0.383800
1.010101,0.654200,0.341400,0.399600
1.060606,0.666200,0.357800,0.415400
1.111111,0.677000,0.373800,0.432000
1.161616,0.687800,0.389000,0.444800
1.212121,0.699200,0.404400,0.462000
1.262626,0.708200,0.420000,0.477800
1.313131,0.717600,0.433200,0.488800
1.363636,0.728000,0.450000,0.504000
1.414141,0.738600,0.464200,0.519400
1.464646,0.746800,0.476800,0.531800
1.515152,0.753800,0.492200,0.543400
1.565657,0.763200,0.505600,0.556000
1.616162,0.771000,0.520400,0.569000
1.666667,0.779000,0.533000,0.578200
1.717172,0.785400,0.547000,0.589800
1.767677,0.790400,0.559600,0.602200
1.818182,0.796200,0.572800,0.615600
1.868687,0.802200,0.582400,0.627000
1.919192,0.808800,0.592800,0.637200
1.969697,0.815600,0.606000,0.649400
2.020202,0.819800,0.618000,0.661200
2.070707,0.826200,0.626800,0.670800
2.121212,0.831600,0.639200,0.680200
2.171717,0.836600,0.648400,0.689200
2.222222,0.842200,0.661000,0.700400
2.272727,0.846400,0.672800,0.709800
2.323232,0.851600,0.681400,0.719600
2.373737,0.854400,0.691200,0.730400
2.424242,0.859000,0.699000,0.740400
2.474747,0.862800,0.706800,0.747600
2.525253,0.867800,0.715600,0.754600
2.575758,0.872000,0.725200,0.761000
2.626263,0.875000,0.731800,0.767200
2.676768,0.879200,0.740800,0.775800
2.727273,0.883600,0.750000,0.781600
2.777778,0.885400,0.758600,0.788400
2.828283,0.887400,0.766600,0.796400
2.878788,0.890000,0.774600,0.804600
2.929293,0.893800,0.783200,0.812800
2.979798,0.897800,0.790600,0.819800
3.030303,0.900200,0.796000,0.826800
3.080808,0.903200,0.801800,0.831200
3.131313,0.907800,0.808200,0.840400
3.181818,0.911400,0.813200,0.846800
3.232323,0.914400,0.819600,0.851000
3.282828,0.916400,0.826200,0.855800
3.333333,0.918600,0.833000,0.860800
3.383838,0.921800,0.838000,0.864200
3.434343,0.924000,0.843200,0.867400
3.484848,0.927200,0.848800,0.871800
3.535354,0.929800,0.852400,0.876800
3.585859,0.931800,0.857600,0.881800
3.636364,0.934000,0.862800,0.886600
3.686869,0.935600,0.867200,0.889800
3.737374,0.938000,0.871600,0.893800
3.787879,0.940400,0.875000,0.898600
3.838384,0.941200,0.878800,0.902400
3.888889,0.942800,0.884000,0.906200
3.939394,0.944600,0.887600,0.910400
3.989899,0.947000,0.892000,0.913800
4.040404,0.948400,0.896400,0.916600
4.090909,0.949800,0.901800,0.920000
4.141414,0.951600,0.905600,0.923800
4.191919,0.953400,0.908400,0.927800
4.242424,0.955000,0.911800,0.931200
4.292929,0.957000,0.914000,0.934200
4.343434,0.958000,0.917400,0.936600
4.393939,0.959600,0.918600,0.939400
4.444444,0.960400,0.920200,0.941800
4.494949,0.961800,0.922000,0.944200
4.545455,0.963400,0.925200,0.946200
4.595960,0.964600,0.926600,0.948200
4.646465,0.965600,0.928400,0.950200
4.696970,0.966800,0.929600,0.952200
4.747475,0.968000,0.931800,0.953800
4.797980,0.968800,0.934800,0.955000
4.848485,0.970000,0.936800,0.957200
4.898990,0.970400,0.938400,0.958400
4.949495,0.970800,0.941000,0.960000
5.000000,1.000000,1.000000,1.000000

